smProbLog: Stable Model Semantics in ProbLog for Probabilistic Argumentation

Argumentation problems are concerned with determining the acceptability of a set of arguments from their relational structure. When the available information is uncertain, probabilistic argumentation frameworks provide modelling tools to account for it. The first contribution of this paper is a novel interpretation of probabilistic argumentation frameworks as probabilistic logic programs. Probabilistic logic programs are logic programs in which some of the facts are annotated with probabilities. We show that the programs representing probabilistic argumentation frameworks do not satisfy a common assumption in probabilistic logic programming (PLP) semantics, which is, that probabilistic facts fully capture the uncertainty in the domain under investigation. The second contribution of this paper is then a novel PLP semantics for programs where a choice of probabilistic facts does not uniquely determine the truth assignment of the logical atoms. The third contribution of this paper is the implementation of a PLP system supporting this semantics: smProbLog. smProbLog is a novel PLP framework based on the probabilistic logic programming language ProbLog. smProbLog supports many inference and learning tasks typical of PLP, which, together with our first contribution, provide novel reasoning tools for probabilistic argumentation. We evaluate our approach with experiments analyzing the computational cost of the proposed algorithms and their application to a dataset of argumentation problems.

==> learning_time.csv <==
nparams	time100	time150	time200	time250	time300	size													
3	0.855000	1.093500	0.964500	1.135500	1.158500	45
5	4.262067	4.396800	4.487867	4.414267	4.597200	88
7	13.058295	13.671023	14.606068	14.344523	14.830318	130
9	41.148068	47.900316	48.808239	51.869974	53.534872	190
11	101.906688	120.167781	131.081453	141.975250	149.616578	244
13	190.933240	229.327120	259.780720	286.785000	298.042240	347
15	458.976000	594.146000	721.770714	745.064286	826.163714	423
17	343.858000	472.924714	563.919714	631.634714	698.156571	347
19	702.019500	1103.185500	1284.268000	1514.976000	1761.637000	431

==> learning_time2.csv <==
size	time100	time150	time200	time250	time300													
45	0.855000	1.093500	0.964500	1.135500	1.158500
88	4.262067	4.396800	4.487867	4.414267	4.597200
130	13.058295	13.671023	14.606068	14.344523	14.830318
190	41.148068	47.900316	48.808239	51.869974	53.534872
244	101.906688	120.167781	131.081453	141.975250	149.616578
347	190.933240	229.327120	259.780720	286.785000	298.042240
423	458.976000	594.146000	721.770714	745.064286	826.163714
347	343.858000	472.924714	563.919714	631.634714	698.156571
431	702.019500	1103.185500	1284.268000	1514.976000	1761.637000
